Program Repair via Direct State Manipulation

The goal of program repair is to automatically fix programs to meet a specification. We propose a new specification mechanism, direct manipulation, in which the programmer can visualize the trace of a buggy program on a failing input and convey the intended program behavior by manipulating variable values at some location. The repair problem is to find a program that, on the same input, reaches the location identified by the programmer with variable values equal to the manipulated ones. Since a single program execution under-specifies the overall program behavior, we augment our repair problem with quantitative objectives to find the program that agrees with the specification and is closest to the original one with respect to some distance. We formalize the repair problem, build a program repair tool JDial based on the Sketch synthesizer, and show the effectiveness of JDial on representative buggy benchmarks from introductory programming assignments.

==> data.csv <==

 in gdp gni

 1990  1732502852  1768116213

 1991  1768900924  1812780422

 1992  1761774062  1810912926

 1993  1717739533  1760435709

 1994  1737565752  1781786117

 1995  1760478791   180583803

 1996  1789413624  1829719306

 1997  1842918632  1885167049

 1998  1894645346   193721716


